Differentiable Functional Program Interpreters

Programming by Example (PBE) is the task of inducing computer programs from input-output examples. It can be seen as a type of machine learning where the hypothesis space is the set of legal programs in some programming language. Recent work on differentiable interpreters relaxes the discrete space of programs into a continuous space so that search over programs can be performed using gradient-based optimization. While conceptually powerful, so far differentiable interpreter-based program synthesis has only been capable of solving very simple problems. In this work, we study modeling choices that arise when constructing a differentiable programming language and their impact on the success of synthesis. The main motivation for the modeling choices comes from functional programming: we study the effect of memory allocation schemes, immutable data, type systems, and built-in control-flow structures. Empirically we show that incorporating functional programming ideas into differentiable programming languages allows us to learn much more complex programs than is possible with existing differentiable languages.

==> fp_asm_len11_tStep11_bestDup4_-20161029-0128-6f85a7ea.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,297,294
dup3,300,297,297
dup4,300,283,283
dup5,300,6,6
dup6,300,0,0
dup7,300,0,0
dup8,300,0,0
dup9,300,0,0


==> fp_asm_len11_tStep11_bestDup4_-20161029-0128-ac119553.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,300,300
get3,300,0,0
get4,300,0,0
get5,300,0,0
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,0,0


==> fp_asm_len11_tStep11_eta0_seed-20161028-1547-3de81046.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,296
dup2,300,200,191
dup3,300,115,109
dup4,300,46,44
dup5,300,9,8
dup6,300,7,7
dup7,300,0,0
dup8,300,0,0
dup9,300,0,0


==> fp_asm_len11_tStep11_eta0_seed-20161028-1618-59244dda.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,299,299
get2,300,299,299
get3,300,42,42
get4,300,13,13
get5,300,1,1
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,0,0


==> fp_asm_len11_tStep11_eta0_seed-20161030-1839-1a753864.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,297
dup2,300,266,262
dup3,300,237,230
dup4,300,196,194
dup5,300,143,140
dup6,300,71,71
dup7,300,26,26
dup8,300,2,2
dup9,300,0,0


==> fp_asm_len11_tStep11_eta0_seed-20161030-1927-52016ec7.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,298,298
get3,300,3,3
get4,300,0,0
get5,300,0,0
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,0,0


==> fp_asm_len6_reg3_time18_eta0_s-20161028-1332-776f096f.csv <==
name,taskNum,convergedNum,accurateNum
len,300,0,0
rev,300,0,0
sum,300,0,0


==> fp_asm_len6_reg3_time18_eta0_s-20161030-1953-c521b1bd.csv <==
name,taskNum,convergedNum,accurateNum
len,300,3,0
rev,300,0,0
sum,300,0,0


==> fp_asmloop_len0011_eta0_seeds0-20161031-1807-1dc180dd.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,292
dup2,300,282,270
dup3,300,275,262
dup4,300,259,254
dup5,300,222,208
dup6,300,147,142
dup7,300,74,72
dup8,300,43,41
dup9,300,9,9


==> fp_asmloop_len0011_eta0_seeds0-20161031-1808-f41d0876.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,293,293
get3,300,10,10
get4,300,1,0
get5,300,0,0
get6,300,0,0
get7,300,0,0
get8,300,1,0
get9,300,0,0


==> fp_asmloop_len020_eta0_seeds01-20161031-1716-f3929322.csv <==
name,taskNum,convergedNum,accurateNum
len,300,75,47
rev,300,259,259
sum,300,76,98


==> fp_asmloop_len132_eta0_seeds01-20161031-1801-b93e057a.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,0,0
exGtK,299,2,2
findLastIdx,300,27,0
getK,300,98,0
last2,300,83,69
len,300,9,0
mapAddK,300,0,0
mapInc,300,0,0
max,300,5,1
pairwiseSum,300,0,0
rev,300,29,29
revInterleave,300,2,0
revMapInc,300,20,19
sum,300,30,30


==> fp_cmb_len0010_bestGet5_seeds0-20161029-0127-322b37b4.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,300,300
dup3,300,300,300
dup4,300,300,300
dup5,300,295,295
dup6,300,293,293
dup7,300,255,255
dup8,300,185,185
dup9,300,71,71


==> fp_cmb_len0010_bestGet5_seeds0-20161029-0127-b8967da9.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,300,300
get3,300,300,300
get4,300,209,209
get5,300,69,69
get6,300,2,2
get7,300,0,0
get8,300,3,3
get9,300,0,0


==> fp_cmb_len0010_eta0_seeds012_e-20161027-2130-db40f008.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,300,300
dup3,300,300,300
dup4,300,300,300
dup5,300,300,300
dup6,300,300,300
dup7,300,300,300
dup8,300,300,300
dup9,300,298,298


==> fp_cmb_len0010_eta0_seeds012_e-20161027-2243-720d0cb0.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,300,300
get3,300,300,300
get4,300,189,189
get5,300,48,48
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,0,0


==> fp_cmb_len020_eta0_seeds012_ex-20161028-2357-637ecac3.csv <==
name,taskNum,convergedNum,accurateNum
len,300,299,299
rev,300,144,144
sum,300,284,284


==> fp_cmb_len020_eta0_seeds012_ex-20161029-0059-fcea21c7.csv <==
name,taskNum,convergedNum,accurateNum
len,300,300,300
rev,300,145,145
sum,300,275,275


==> fp_cmb_len132_eta0_seeds012_ep-20161029-1124-9b2cc51b.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,2,0
exGtK,300,10,9
findLastIdx,299,1,1
getK,300,3,3
last2,300,0,0
len,300,296,296
mapAddK,300,300,300
mapInc,300,299,299
max,300,8,7
pairwiseSum,300,130,130
rev,300,54,54
revInterleave,300,0,0
revMapInc,300,0,0
sum,300,112,114


==> fp_cmbmut_len020_eta0_seeds012-20161029-0059-86ccb174.csv <==
name,taskNum,convergedNum,accurateNum
len,300,299,299
rev,300,183,183
sum,300,265,265


==> fp_cmbmut_len020_eta0_seeds012-20161101-1921-5664f277.csv <==
name,taskNum,convergedNum,accurateNum
len,300,300,300
rev,300,139,139
sum,300,268,265


==> fp_cmbmutclr_len0010_eta0_seed-20161027-2130-08cbc338.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,299,299
dup3,300,300,300
dup4,300,297,297
dup5,300,296,296
dup6,300,295,295
dup7,300,292,292
dup8,300,287,287
dup9,300,281,281


==> fp_cmbmutclr_len0010_eta0_seed-20161027-2244-221aafcf.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,300,300
get3,300,299,299
get4,300,190,190
get5,300,46,46
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,0,0


==> fp_cmbmutclr_len0010_eta0_seed-20161101-1920-b79473b6.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,291,291
dup3,300,298,298
dup4,300,291,291
dup5,300,290,290
dup6,300,278,278
dup7,300,256,256
dup8,300,231,231
dup9,300,192,192


==> fp_cmbmutclr_len0010_eta0_seed-20161101-1920-d3c973d0.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,297,297
get3,300,296,296
get4,300,207,207
get5,300,33,33
get6,300,0,0
get7,300,0,0
get8,300,3,3
get9,300,0,0


==> fp_cmbmutclr_len132_eta0_seeds-20161029-1124-80d2706e.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,2,0
exGtK,300,0,0
findLastIdx,300,0,0
getK,300,6,2
last2,300,23,20
len,300,283,283
mapAddK,300,296,296
mapInc,300,284,284
max,300,6,3
pairwiseSum,300,55,55
rev,300,54,54
revInterleave,300,0,0
revMapInc,300,3,3
sum,300,131,132


==> fp_cmbmutclr_len132_eta0_seeds-20161101-2005-f2555b70.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,8,0
exGtK,300,5,3
findLastIdx,300,0,0
getK,300,1,0
last2,300,25,24
len,300,289,289
mapAddK,300,294,294
mapInc,300,294,294
max,300,25,17
pairwiseSum,300,97,97
rev,300,31,31
revInterleave,300,0,0
revMapInc,300,2,2
sum,300,114,115


==> fp_cmbunt_len0010_eta0_seeds01-20161027-2131-79eb0795.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,300,300
dup3,300,297,296
dup4,300,289,289
dup5,300,275,277
dup6,300,208,219
dup7,300,144,152
dup8,300,94,98
dup9,300,50,53


==> fp_cmbunt_len0010_eta0_seeds01-20161027-2244-1430c91b.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,300,300
get3,300,17,16
get4,300,2,1
get5,300,1,0
get6,300,0,0
get7,300,0,0
get8,300,8,0
get9,300,0,0


==> fp_cmbunt_len020_eta0_seeds012-20161029-0059-5ec1fafb.csv <==
name,taskNum,convergedNum,accurateNum
len,300,225,225
rev,300,98,98
sum,300,123,123


==> fp_cmbunt_len132_eta0_seeds012-20161029-1125-8a5f25fe.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,1,0
exGtK,300,2,2
findLastIdx,300,26,0
getK,300,42,0
last2,300,0,0
len,300,2,2
mapAddK,300,300,300
mapInc,300,298,298
max,300,0,0
pairwiseSum,300,131,131
rev,300,8,8
revInterleave,300,0,0
revMapInc,300,0,0
sum,300,3,3


==> fp_cmbuntmut_len020_eta0_seeds-20161029-0059-ac2368df.csv <==
name,taskNum,convergedNum,accurateNum
len,300,115,109
rev,300,162,162
sum,300,88,87


==> fp_cmbuntmut_len020_eta0_seeds-20161101-1921-cb2e96b8.csv <==
name,taskNum,convergedNum,accurateNum
len,300,138,131
rev,300,124,124
sum,300,95,92


==> fp_cmbuntmutclr_len0010_eta0_s-20161027-2131-dfe068a6.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,300,300
dup3,300,299,299
dup4,300,289,289
dup5,300,281,279
dup6,300,211,211
dup7,300,154,153
dup8,300,95,95
dup9,300,55,55


==> fp_cmbuntmutclr_len0010_eta0_s-20161027-2244-4f2fb36b.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,299,299
get3,300,1,1
get4,300,0,0
get5,300,0,0
get6,300,0,0
get7,300,0,0
get8,300,2,0
get9,300,0,0


==> fp_cmbuntmutclr_len0010_eta0_s-20161101-1920-83810591.csv <==
name,taskNum,convergedNum,accurateNum
dup1,300,300,300
dup2,300,283,281
dup3,300,288,286
dup4,300,253,251
dup5,300,212,206
dup6,300,140,136
dup7,300,80,77
dup8,300,40,38
dup9,300,9,9


==> fp_cmbuntmutclr_len0010_eta0_s-20161101-1921-1c8e1e09.csv <==
name,taskNum,convergedNum,accurateNum
get1,300,300,300
get2,300,291,291
get3,300,10,9
get4,300,1,1
get5,300,1,1
get6,300,0,0
get7,300,0,0
get8,300,0,0
get9,300,1,0


==> fp_cmbuntmutclr_len132_eta0_se-20161029-1125-e98d7a24.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,1,0
exGtK,300,0,0
findLastIdx,300,19,0
getK,300,7,0
last2,298,4,3
len,300,8,0
mapAddK,300,295,295
mapInc,300,284,284
max,300,0,0
pairwiseSum,300,56,56
rev,300,25,25
revInterleave,300,0,0
revMapInc,300,0,15
sum,300,1,1


==> fp_cmbuntmutclr_len132_eta0_se-20161101-2005-83a629e0.csv <==
name,taskNum,convergedNum,accurateNum
allGtK,300,2,1
exGtK,300,0,0
findLastIdx,300,42,0
getK,300,26,0
last2,300,6,6
len,300,8,1
mapAddK,300,287,287
mapInc,300,291,291
max,300,0,0
pairwiseSum,300,101,101
rev,300,25,25
revInterleave,300,0,0
revMapInc,300,0,0
sum,300,0,0


==> l2.csv <==
name,runtime,solution
get1,0.02234,"fun a -> car a"
get2,0.022906,"fun a -> car (cdr a)"
get3,0.035808,"fun a -> car (cdr (cdr a))"
get4,0.081851,"fun a -> car (cdr (cdr (cdr a)))"
get5,17.674424,"fun a -> car (cdr (cdr (cdr (cdr a))))"
get6,,
get7,,
get8,,
get9,,
dup1,0.023201,"fun a -> a :: []"
dup2,0.036343,"fun a -> a :: (a :: [])"
dup2,0.025641,"fun a -> a :: (a :: [])"
dup3,0.084859,"fun a -> a :: (a :: (a :: []))"
dup4,2.755933,"fun a -> a :: (a :: (a :: (a :: [])))"
dup5,295.763111,"fun a -> a :: (a :: (a :: (a :: (a :: []))))"
dup6,,
dup7,,
dup8,,
dup9,,
allGtK,1.372174,"fun b a -> foldli b (fun e d c -> e && (d > a)) true"
concat,,
exGtK,1.100751,"fun b a -> foldli b (fun e d c -> e || (d > a)) false"
findLastIdx,,
getK,,
last2,,
len,0.03517,"fun a -> foldli a (fun d c b -> inc d) 0"
mapAddK,0.033803,"fun b a -> map b (fun c -> c + a)"
mapInc,0.033697,"fun a -> map a (fun b -> inc b)"
max,284.642416,"fun a -> foldli a (fun d c b -> if (d > c) then d else c) 0"
pairwiseSum,0.383888,"fun b a -> zipWith a b (fun d c -> d + c)"
rev,0.033962,"fun a -> foldli a (fun d c b -> c :: d) []"
revFilterGtK,,
revInterleave,,
revMapInc,0.068392,"fun a -> foldli a (fun d c b -> (inc c) :: d) []"
sum,0.035071,"fun a -> foldli a (fun d c b -> d + c) 0"

